ARFT: A Synchronized Multimodal RF-Acoustic Dataset for Positioning in Distributed Environments

This paper documents the acoustic-radio fusion in Techtile (ARFT) dataset, a synchronized measurement campaign for distributed wireless sensing and positioning in the Techtile testbed. Ultrasonic and radio frequency (RF) signals are simultaneously transmitted and captured at multiple positions in a 2D spatial grid inside the Techtile testbed. Each acquisition cycle corresponds to one rover stop, one position sample, one acoustic recording and one RF snapshot. The RF modality is recorded as per-host pilot measurements and released as channel state information (CSI) tensors for 42 antennas mounted at the ceiling of the room. The acoustic chirp is recorded with 91 synchronized microphones and transmitted by a synchronized quasi omni-directional speaker. The campaign spans 5011 spatial position samples spanning a 5.57 m by 2.89 m area with complete RF and acoustic data. We detail how the measurements are recorded, quantify per-experiment coverage, describe the RF and acoustic data contents, and explain how the aligned modalities support RF-only, acoustic-only, and joint positioning workflows. Furthermore, a static acoustic positioning pipeline that performs anchor selection, pulse-compression ranging, and least squares (LS) localization is elaborated.

==> experiment-settings.yaml <==
# Experiment settings

# Experiment repository
experiment_repo: "ELLIIIT-dataset-26"  # github repo name
organisation: "techtile-by-dramco"  # github org

# Server settings
server:
  host: "192.108.2.112"
  orchestrator_port: 5555
  messaging_port: 5678
  sync_port: 5679
heartbeat_interval: 10

rf_sync:
  num_subscribers: 43
  host: "*"
  sync_port: "5557"
  alive_port: "5558"
  done_port: "5559"
  pre_sync_delay_s: 2.0
  wait_timeout_s: 600.0

# Tile settings
# tiles: "E06 E07 F05 D05"                    # group name, single tile, or space-separated list
tiles: "R01 REF01 T01 ceiling" #    wallEast wallWest
# tiles: "G05 G06 G07 G08 G09 G10 F05 F06 F07 F08 F09 F10 E05 E06 E07 E08 E09 E10 D05 D06 D07 D08 D09 D10 C05 C06 C07 C08 C09 C10 B06 B07 B08 B09 B10 A05 A06 A07 A08 A09 A10"                    # group name, single tile, or space-separated list
# tiles: "G05 G06 G07 G08 G09 G10 F06 F07 F08 F09 F10 E05 E06 E07 E08 E09 E10 D05 D06 D07 D08 D09 D10 C05 C06 C07 C08 C09 B05 B06 B07 B08 B09 B10 A05 A06 A07 A08 A09 A10" # all except C10 this is done manually + F05 is down....

# usrp settings
frequency: 920e6
channel: 0
gain: 80
rate: 250e3
duration : 36000                      # time span over which phases are kept constant
#duration : 10                       # time span over which phases are kept constant (run_adaptive_single_tone)

extra_packages:                     # list of extra packages to be installed on the tiles' rpi's
  - python3-numpy
  - python3-scipy
  - python3-zmq
  - python3-serial
  - python3-xarray

# Legacy single-script fields kept for compatibility/documentation.
# The active multi-script deployment uses `client_scripts` below.
client_script_name: "run_reciprocity.py"
client_script_args:
  - "--config-file"
  - "/home/pi/ELLIIIT-dataset-26/experiment-settings.yaml"
  # - "--tx-phase-file"
  # - "tx-phases-friis.yml"

client_scripts:
  - name: "run_reciprocity.py"
    args:
    - "--config-file"
    - "/home/pi/ELLIIIT-dataset-26/experiment-settings.yaml"
    tiles: "ceiling"
  # - name: "run_uncalibrated.py"
  #   args:
  #   - "--config-file"
  #   - "/home/pi/ELLIIIT-dataset-26/experiment-settings.yaml"
  #   tiles: "wallEast wallWest"
  - name: "usrp_pilot.py"
    args:
    - "--phase"
    - "0"
    tiles: "T01"
  - name: "run-ref.py"
    args:
    - '--config-file'
    - '/home/pi/ELLIIIT-dataset-26/experiment-settings.yaml'
    - '--args'
    - "type=b200"
    - '--freq'
    - '920e6'
    - '--rate'
    - '250e3'
    - '--duration'
    - '1E6'
    - '--channels'
    - '0'
    - '--wave-ampl'
    - '0.8'
    - '--gain'
    - '73'
    - '--waveform'
    - 'sine'
    - '--wave-freq'
    - '0'
    tiles: "REF01"
  - name: "rover/ZMQclient_rover.py"
    args:
    - '--config'
    - '/home/pi/ELLIIIT-dataset-26/client/rover/config.yaml'
    tiles: "R01"


# Server script behaviour
test_connectivity: False             # set True if you want to test tile connectivity before continuing.
halt_on_connectivity_failure: False  # set False if you want to continue with only the active tiles

experiment_config:
  # name: "random-phases"
  # name: "phases"
  name: "reciprocity"
  storage_path: '\\10.128.48.9\ELLIIT'  # path on the tile where the data should be stored
  storage_username: 'trpi'
  storage_password: 'Trpitrpi229'

scope:
  ip: "192.108.1.219"
  channels: [1,2]

# Energy Profiler settings
ep:
  csv_header:
  - timestamp
  - buffer_voltage_mv
  - resistance
  - pwr_pw
  enabled: true
  ip: 192.108.2.45 #ttrpi5.local #192.108.2.45 #TTRPI5.local
  port: 5556
  protocol: zmq

# Positioning settings
positioning:
  csv_header:
  - x
  - y
  - z
  - utc
  - rm
  enabled: true
  ip: 192.108.0.13
  port: 5556
  protocol: zmq
  system: QUALYSIS
  xaxisoffset: 0
  yaxisoffset: 0
  zaxisoffset: 0
  wanted_body: "ELLIIT"
  capture_time_per_pos: 0.2 # in seconds only for direct method

